The imitation game reloaded: effective shadows of dynamically robust spinning Proca stars

We analyse the lensing images by dynamically robust rotating (mini-)Proca stars surrounded by thin accretion disks. Due to their peculiar geodesic structure we show that these images exhibit striking similarities with the ones of BHs, for appropriately chosen disk intensity profile, when imposing a GRMHD-motivated emission cut off. Additionally, and unlike the non-rotating case, these similarities prevail even when considering equatorial observations. This example illustrates how a horizonless compact object without light rings, with a plausible formation mechanism and dynamically robust, could mimic detailed features of black hole imagiology.

==> Plain_Text.txt <==
\documentclass[11pt]{article}


\linespread{1.3} 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% 					PREAMBLE
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\usepackage{physics} 
\usepackage{siunitx} 
\usepackage{enumerate} 
\usepackage{pgfplots}
\usepackage{pgfplotstable}
\usepackage{tikz,pgfplots}
\usepackage{cite}
\usepackage{amsmath} 
\usepackage{wasysym} 
\usepackage{amsfonts}
\usepackage{multirow}
\usepackage{float} 
\usepackage{placeins} 
\usepackage{longtable}
\usepackage{hyperref}
\usepackage{float}
\usepackage{hyperref}
\usepackage{float}
\usepackage{lipsum}
\usepackage{authblk}
\usepackage{soul} 
\DeclareRobustCommand{\hlo}[1]{{\sethlcolor{orange}\hl{#1}}}
\usepackage{subcaption}
\usepackage[square,numbers,sort&compress]{natbib}
\usepackage{amsmath,amssymb}



\usepackage{geometry}
\geometry{
	a4paper,
	total={170mm,257mm},
	left=20mm,
	top=20mm,
}

\newcommand{\ch}[1]{{\textcolor{red}{\sf{#1}}}}

\providecommand{\keywords}[1]
{
	\small	
	\textbf{\textit{Keywords:}} #1
}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% 					Main
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%  Title & astract        %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{document}
	\title{\bf The imitation game reloaded: \\  effective shadows of spinning Proca stars} 

\author[1]{Ivo Sengo\thanks{sengo@ua.pt}}
\author[1]{Pedro V.P. Cunha\thanks{pvcunha@ua.pt}}
\author[1]{ Carlos A. R. Herdeiro\thanks{herdeiro@ua.pt}}
\author[1]{Eugen Radu\thanks{eugen.radu@ua.pt}}
\affil[1]{Departamento de Matemática da Universidade de Aveiro and Centre for Research and Development
	in Mathematics and Applications (CIDMA), Campus de Santiago, 3810-183 Aveiro, Portugal}
	
	\date{\today}
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%  Main text        %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	\maketitle
	\begin{abstract}
We analyze the lensing images by the fundamental rotating Proca star solutions with thin accretion disks. Due to their intricate timelike geodesic structure we show that, by considering a particular intensity profile, and by imposing a cutuff on the emission on at the point where the angular velocity of timelike circular orbits has a maximum, these images exhibit striking similarities with the ones of black holes. Unlike the nonrotating case, these similaries remain even when considering equatoria observations, and do not require the inclusion on self-interaction terms in the matter lagrangian.	

	\end{abstract}
	
	
	%\newpage
	
	\tableofcontents
	
	
	
\section{TCO for generic compact objects -- overview }

The properties of an accreting disk around a compact object depend not only on the spacetime geometry due to the central object, but on a plethora of environmental phenomena \cite{Abramowicz:2011xu}. Nonetheless, one can diagnose the regions of the spacetime where such disks could exist by analysing the structure of the timelike circular orbits (TCOs) for a given geometry.  

As a a first approximation, we can think of accretion disks as a continuum of stable circular timelike geodesics localised on the equatorial plane of the compact object. For the Kerr case, such stable TCOs can be found from spatial infinity down to a radial coordinate $r_{\mathrm{ISCO}}$, that marks the innermost stable circular orbit (ISCO). Below $r_{\mathrm{ISCO}}$, no stable TCO can be found.

As discussed in \cite{Delgado:2021jxd}, for generic non-Kerr compact objects, the structure of TCOs can be more interesting: unlike the Kerr case, one can find solutions with multiple disconnected regions where stable TCOs are possible. These "stable regions" can be bordered by regions where only unstable TCOs are allowed or zones where no TCOs are possible at all. These scenarios offer novel possibilities for the placement of the accretion disk which, in turn, may render new gravitational lensing imprints. 


\subsection{Determining the structure of TCOs}

For the purposes of this study, we will be interested in finding the regions where stable equatorial TCOs are possible on a given  stationary, axi-symmetric, circular, asymptotically flat, 1+3 dimensional spacetime -- these are the regions where we shall place the accretion disks. This problem was recently addressed in \cite{Delgado:2021jxd}, and below we review its main conclusions.

For the aforementioned assumptions, we can describe a generic spacetime with the following metric\footnote{With the signature $\left(-,+,+,+ \right)$}.

\begin{align}
	ds^2 = g_{tt} dt^2 +2 g_{t\phi} dt d\phi + g_{\phi \phi} d \phi^2 +  g_{rr} dr^2 + g_{\theta \theta} d\theta^2 \, . 
 \end{align}
 
 Following \cite{Delgado:2021jxd}, we shall introduce the following definitions:
 
 \begin{align}
 	&B(r, \theta) \equiv g_{t \phi}^2 -g_{tt} g_{\phi \phi} >0 \, ,\\
 	& C(r, \theta) \equiv g_{t \phi}'^2 - g_{tt}' g_{\phi \phi}' \, , \\
 \end{align}
 
\noindent where the prime denotes the derivative w.r.t the radial coordinate. Moreover, the integrals of motion associated with the Killing vectors allow us to write the energy, $E$, and the angular momentum, $L$, as

\begin{align}
	-&E \equiv g_{tt} \dot{t} + g_{t \phi} \dot{\phi} \, , \\
	& L \equiv g_{t \phi} \dot{t} +g_{\phi \phi} \dot{\phi} \, .	
\end{align} 


We also introduce the effective potential $V(r)$ \footnote{In reference \cite{Delgado:2021jxd}, this corresponds to the potential $V_{-1}(r)$; since we will only be interested in timelike orbits, we have dropped the subscript for notation ease. }:
 \begin{align}
 	V(r)=-1 +\frac{A(r,E,L)}{B(r)} \, , 
 \end{align}
 
\noindent where $A(r, E, L) \equiv g_{\phi \phi} E^2 + 2g_{t\phi} E L + g_{tt} L^2$.

If circular orbits exist, their angular velocity (as measured at infinity) can be computed as 

\begin{align}
	\Omega_{\pm} = \frac{-g'_{t \phi} \pm \sqrt{C(r)}}{g'_{\phi \phi}} \, . 
\end{align} 

Throughout this document, we shall use the subscript plus (minus) to represent prograde (retrograde) orbits.  


\subsubsection*{Scheme for determination of the allowed regions}
If stable TCOs are allowed for a given coordinate $r*$, the following conditions must be satisfied:


\textbf{1) Real energy and angular momentum}. Geodesics on $r*$ must allow for the description of massive particles with real energy and angular moment. This is the case \textit{iff}:

\begin{align}
\beta_{\pm} \equiv  \left( -g_{tt} -2g_{t\phi} \Omega_{\pm} -g_{\phi \phi} \Omega^2_{\pm}   \right)\Bigr|_{\substack{r*}}  = -A(r*, \Omega_{\pm}, \Omega_{\pm}) >0 \, .
\end{align}

If this is not verified, then at the coordinate $r*$ one can only find spacelike circular orbits. 


\noindent  \textbf{2) Real angular velocity}. The angular velocity measured at infinity must be real. This is guaranteed by:
\begin{align}
	C(r*)\geq 0 \, .
\end{align}


\noindent  \textbf{3) Stability}. If TCO are allowed, their stability can be verified by computing the second derivative of the effective potential $V(r)$:
\begin{itemize}
	\item stable TCO: $V''(r*)>0$;
	\item unstable TCO: $V''(r*)<0$.
\end{itemize}

\section{TCOs structure for Proca stars}


We will focus on Proca stars (PSs), the horizonless solutions of the Einstein-complex-Proca model
 \begin{align} 
S = \int \mathrm{d}^4 x \sqrt{-g} \left( \frac{R}{16 \pi}  - \frac{1}{4} F_{\alpha \beta} \bar{F}^{\alpha \beta} - \frac{1}{2} \mu^2 A_{\alpha} \bar{A}^\alpha \right) \, , 
\end{align}

\noindent where $g$ is the metric determinant, $R$ is the Ricci scalar, $\mu$ is the vector field mass and $F_{\mu \nu} = \partial_{\mu}A_{\nu} -\partial_{\nu}A_{\mu} $ is the field strength written in terms of the 4-potential $A_{\mu}$. The Proca potential ansatz has the form

\begin{align}
A= \mathrm{e}^{\mathrm{i}\left( m \phi - \omega t \right)} \left( \mathrm{i}V dt +H_1 dr + H_2 d \theta + \mathrm{i}H_3 \sin \theta d \phi \right) \, ,
\end{align}

\noindent where the four functions $\left( V, H_i \right)$ all depend on $\left( r, \theta \right)$.  This ansatz has an harmonic time and azimuthal dependence, associated with the frequency $\omega > 0 $ and the azimuthal harmonic index $m \in \mathbb{Z} $, respectively. 


We will be interested  on the fundamental solutions of this model ($m=1$) and no radial nodes of $V$. The construction  and properties   of these solutions where studied in \cite{Herdeiro:2016tmi,Santos:2020pmh}. The lensing images the fundamental solutions of the models have been recently explored in \cite{Sengo:2022jif}. In Figure \ref{fig1} we show the domain of existence of these solutions (red solid line), where we have highlighted the four illustrative solutions that will be the focus throughout this paper. These solutions are going to identified as A(5), B(6), C(7) and D(8), where the value on parenthesis corresponds to the labelling used \ch{in} our previous work \cite{Sengo:2022jif}.

%The authors in \cite{Delgado:2021jxd} have used the maximum value of the $H_1$ function, $H^{max}_1$, to label each Proca star solution, given that $H_1$ increases monotonically from the dilute regime until the strong gravity regime of the domain of existence of Proca stars. 

\begin{figure}[H]
	\centering
	\includegraphics[width=0.6\columnwidth]{images/general/im2.pdf}
	\caption{\small \label{fig1} The domain of existence of PSs (red solid line).  The  star symbol on the PS line marks the first PS solution to feature a light ring (LR) orbit. We have highlighted the four solutions that we are going to focus on  throughout the paper. These solutions are going to identified as A, B, C and D. The value in parenthesis correspond to the labelling used in our previous work \cite{Sengo:2022jif}. }
\end{figure}

The four solutions A, B, C and D are representative of four distinct cases of  TCO structures. Case A is a solution with stable TCOs throughout the whole space, for both co-rotating and counter-rotating orbits. For case B, the co-rotating orbits remain stable throughout the space, whilst for counter-rotating ones an unstable region emerges. The same happens for case C, but here the unstable region in slightly larger; in fact, this region becomes increasingly larger moving further along the existence line. Case D is representative of solutions with a pair of light rings (LRs); as discussed in \cite{Delgado:2021jxd}, between the two LRs no TCOs are allowed. These four situations are illustrated in Figure~\ref{fig2}.

In the next section we discuss about the placement of the disk with respect to the different TCO regions that we have presented here.



\begin{figure}[H]
	\begin{tabular}{cc}
		\subfloat[Case A]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_map2PS0,85.pdf}} 
		\subfloat[Case B]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_map2PS0,80.pdf}}\\
		\subfloat[Case C]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_map2PS0,75.pdf}} 
		\subfloat[Case D]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_map2PS0,70.pdf}}
	\end{tabular}
	\caption{\small \label{fig2} TCOs structure for the four cases A, B, C and D, in Figure \ref{fig1}. \textcolor{red}{Will place the labels at the top.}  }
 \label{fig2}
\end{figure}

\section{Thin disk profiles and placement}



As one can see from Figure \ref{fig2}, for all the four case studies there is no ISCO: stable TCOs can exist from the origin up to infinity (case A), or, in the counter-rotating case, up to a finite radial coordinate value $r_1$ (Cases B, C and D). Additionally, for counter-rotating orbits and for the cases B-D, there is a region $[r_1, r_2]$ for which no stable TCOs exist: for the cases B and D this happens because, in this interval, only unstable TCO exist; and for the case D this happens because of the stability change and also the emergence of the LR pair. For cases B-D, starting from $r_2$ to infinity we have, once again, a region where stable TCOs exist, for both co and counter-rotating orbits. 

Since the structure of TCOs for the co-rotating case is always the same -- stable throughout the spacetime -- for now on, unless otherwise stated, we will always be referring to the richer counter-rotating case. 

Although these solutions do not feature an ISCO, similarly to the non-rotating PSs in \cite{Herdeiro:2021lwl}, they can still mimic the appearance of a black hole shadow due to the existence of a maximum of the angular velocity at a non-zero radial coordinate (cf. Figure \ref{fig3}). This idea follows from the general relativistic magnetohydrodynamic  simulations reported in \cite{Olivares:2018abq}, where the authors have found out that under certain assumptions\footnote{Namely that the loss of angular momentum of the orbiting matter is driven by the magneto-rotational instability and that the radiation relevant for BH shadow observations is
mostly due to synchroton emission.}, the position of the maximum of the angular velocity determines the inner edge of the accretion disk. 

\begin{figure}[H]
	\begin{tabular}{cc}
		\subfloat[Case A]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_OmegasPS0,85.pdf}} 
		\subfloat[Case B]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_OmegasPS0,80.pdf}}\\
		\subfloat[Case C]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_OmegasPS0,75.pdf}} 
		\subfloat[Case D]{\includegraphics[width=0.45\columnwidth]{images/general/TCO_OmegasPS0,70.pdf}}
	\end{tabular}
	\caption{\small \label{fig3} Angular velocity  for the cases A, B, C and D, in Figure \ref{fig1}. \textcolor{red}{Will change plot to state that it is te real part}  }
\end{figure}

In light of the discussion above, and taking into account the intricate TCOs distributions  displayed in Figure \ref{fig2}, we are faced with a number of possibilities regarding the placing of a disk in these spacetimes. In Table \ref{tab1} we present the values of the coordinates $r_{min}$, $r_1$ and $r_2$ (when applicable), in units of $\mu$, for the four case studies.

 \begin{table}[H]
 	\centering
 	\begin{tabular}{l|c|c|c}
 		\hline
 		\hline
 		Case & $r_{min} \mu$ &$r_1 \mu$ & $r_2 \mu$   \\ \hline
 		A  & 2.8066             & N/A         & N/A     \\ \hline
 		B & 2.7223             &5.1496        & 7.4027      \\ \hline
 		C & 2.4948            & 3.1410        & 8.2746    \\ \hline
 		D & 2.2114             & 1.7194         & 8.6008      \\ \hline
 	\end{tabular}
 	\caption{\label{tab1} Coordinates $r_{min}$, $r_1$ and $r_2$ (when applicable), in units of $\mu$} .
 \end{table}

We will consider equatorial, geometrically thin disks. Depending on the case, the radial coordinate of the inner edge of the disk, $R_0$, shall be placed at $r_{min}$ or $r_2$. We will also consider two luminosity profiles; their purpose will become clear in the next chapter:

\begin{align}
\label{eq_luminosity}
\begin{cases}
	&\text{``slow decay" profile:} \quad \gamma(r)=\frac{R_0}{r^2} \, ,  \\
&\text{``fast decay" profile:} \quad \gamma(r)=\mathrm{e}^{-10(r-R_0)}.
\end{cases}
\end{align}


\section{Lensing}

Synthetic lensing images for the solutions A-D have already been analysed in \cite{Sengo:2022jif}, wherein an academic bright celestial sphere\cite{Bohn:2014xxa} was taken as the light source. Although unrealistic, this setup allows  understanding the light bending phenomena in the spacetime. In Figure \ref{fig4} we reproduce these results for reference. 

Here we move into a more astrophysical setup: we take the light source to be a bright accretion disk that surrounds the compact object. We thus follow the same ray-tracing procedure discussed in \cite{Cunha:2016bpi}, but with the difference that pixels corresponding to trajectories that do not cross the disk are given a color black (normalized RGB code of the type $[1,1,1]$), and pixels that cross the disk at a point $r*$ are given a shade of red given by the RGB code $[\gamma(r*),0,0]$, where $\gamma(r)$ is the luminosity profile defined by Eq.~\ref{eq_luminosity}. 


\begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[Case A]{\includegraphics[width=0.3\columnwidth]{images/general/PS0,85-90.00-1024x1024-Equirectangular.png}} 
		\subfloat[Case B]{\includegraphics[width=0.3\columnwidth]{images/general/PS0,80-90.00-1024x1024-Equirectangular-M.png}}\\
		\subfloat[Case C]{\includegraphics[width=0.3\columnwidth]{images/general/PS0,75-90.00-1024x1024-Equirectangular.png}} 
		\subfloat[Case D]{\includegraphics[width=0.3\columnwidth]{images/general/PS0,70-90.00-1024x1024-Equirectangular.png}}
	\end{tabular}
	\caption{\small \label{fig4} Lensing images obtained with a bright celestial sphere. Taken from \cite{Sengo:2022jif}.  }
\end{figure}

\subsection{Case A}

For case A we place the inner edge of the disk at $r_{min}$. Since the  TCO are stable throughout the spacetime, the disks exists from $r_{min}$ up to infinity (although its luminosity is negligible up to a certain distance). In Figure \ref{fig5} we show the lensing images for solution A obtained with the "slow decay" luminosity profile (cf. Eq. \ref{eq_luminosity}), for a face-on observation (left) and for an edge-on one (right). We see that for the face-on observation the lensing resembles the one of a Schwarzschild black hole. But similarly to the solutions analysed in \cite{Herdeiro:2021lwl}, the resemblance is less striking when observed from an angle close to the equator: due to low compactness of the solution, the lensing is not strong enough to recreate the typical lensing profile of Schwarzschild black hole (see, for instance, \cite{Herdeiro:2021lwl,Rosa:2022tfv}).



\begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[$\theta=5^o$ ]{\includegraphics[width=0.45\columnwidth]{images/A/A1_5_A10.png}} 
		\subfloat[$\theta=88^o$ ]{\includegraphics[width=0.45\columnwidth]{images/A/CA_15M_88deg.png}}
	\end{tabular}
	\caption{\small \label{fig5} Lensing images for case A, for an observer at $\theta=5^o$ (left) and for $\theta=88^o$ (right).}
\end{figure}

\subsection{Case B }
We start by considering a slow decay profile, and by placing the inner edge of the disk at $r_{min}$. We assume that the disk exists only on the regions of the spacetime where stable TCO are allowed. Thus, all the emission due to geodesics that only cross the equatorial plane at $r \in \left[r_1, r_2 \right]$ is disregarded (correspond to a black pixel on the image). In Figure \ref{fig6}, top left panel, we show the resulting lensing image for this scenario as viewed from the equator.  



\begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[\ch{cut off} at $r_{min}$ ]{\includegraphics[width=0.33\columnwidth]{images/B/B_90_15M_45fov_rmin.png}} 
		\subfloat[\ch{cut off} at $r_2$ ]{\includegraphics[width=0.33\columnwidth]{images/B/B_90_15M_45fov_r2.png}}\\
		\subfloat[double disk with radial profile ]{\includegraphics[width=0.33\columnwidth]{images/B/B_90_15M_45fov_double_radial.png}}
		\subfloat[double disk with mixed profile]{\includegraphics[width=0.33\columnwidth]{images/B/B_90_15M_45fov_double.png}}
	\end{tabular}
	\caption{\small \label{fig6} Lensing images for case B, for an observer at $\theta=90^o$. }
\end{figure}


On the top right panel of Figure \ref{fig6} we show the lensing image for the case of an accretion disk whose inner edge is placed at $r_2$, and also for a 
 slow decay profile.
%radial luminosity decay. 
The only noticeable difference from the previous case is the size of the effective shadow, which becomes bigger when we place the inner radius of the disk at $r_2$.


On the left bottom panel of Figure \ref{fig6} we combined the two previous scenarios: we consider a double disk with two independent emission profiles:

\begin{align}
\label{eq_luminosity}
\begin{cases}
& \text{"slow decay" profile for } \quad \left[r_{min}, r_1 \right] \, ,  \\
&\text{"slow decay" profile for } \quad \left[r_2, +\infty \right[.
\end{cases}
\end{align}


On the right bottom panel \ref{fig6} we explore the idea of having two different types of emission profiles for each of the two disconnected regions of the disk. In particular we consider the fast decay profile for the inner disk and the slow decay profile for the outer region:

\begin{align}
\label{eq_luminosity}
\begin{cases}
& \text{"fast decay" profile for } \quad \left[r_{min}, r_1 \right] \, ,  \\
&\text{"slow decay" profile for } \quad \left[r_2, +\infty \right[.
\end{cases}
\end{align}

It is well known that a bosonic star with an accretion disk can mimic the shadow of a black hole, if the accretion is cut off at a certain radial coordinate away from the origin (see for instance \cite{Herdeiro:2021lwl,Rosa:2022tfv}). But, as discussed in \cite{Herdeiro:2021lwl}, the lensing images for these objects do not feature the bright emission ring due to the photon sphere that is present in the black hole counterparts. By considering the "short decay" profile for the inner region of the disk we want to highlight the fact that when stable disconnected regions exist, and if the innermost region is relatively thin (which we model by considering a sharp emission profile), the lensing image can feature a structure that mimics the bright emission ring seen in the black hole scenario. 

The resemblance to a black hole image is more striking in Figure \ref{fig7}, where we present the lensing images for $5^o$ and for $88^o$.


 \begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[$\theta=5^o$ ]{\includegraphics[width=0.3\columnwidth]{images/B/B1.png}} 
		\subfloat[$\theta=88^o$ ]{\includegraphics[width=0.3\columnwidth]{images/B/Proca_w80_High_prec.png}}\\
		\subfloat[$\theta=5^o$ (far away) ]{\includegraphics[width=0.3\columnwidth]{images/B/C_away_88.png}}
		\subfloat[$\theta=88^o$ (far away) ]{\includegraphics[width=0.3\columnwidth]{images/B/B_88_75M_45fov.png}}
	\end{tabular}
	\caption{\small \label{fig8} Lensing images for case C, for an observer at $r_{circ}=15M_{ADM}$ (top panels), and for and observer at  $r_{circ}=75M_{ADM}$ (bottom panels).}
\end{figure}

\subsection{Case C}
Both B and C feature a region where only unstable TCOs are possible, with the only difference that this region is larger in the case C. But, since solution C is more compact, more interesting features emerge due to more intricate possibilities for the light rays' trajectories.

In Figure \ref{fig6}, and similarly to what we have done for Case B, we show the observation image, for an observer located at the equator, for the three different disk placement combinations that we can have. (Note that for the double disk scenario, we consider only the mixed case.)

In the middle panel of Figure \ref{fig6} we show the lensing image for the case of an accretion disk whose inner edge is placed at $r_2$ , and for a radial luminosity decay. Note that although no emission is coming from regions below $r_2$ , we see a bright feature inside the effective shadow of the star. As we will show in the next session, this feature corresponds to a double copy of some sections of the disk, and one can an already draw an intuition for it by looking at the lensing image with a bright celestial sphere depicted in Figure \ref{fig4}.

\begin{figure}[H]
	\centering
	\begin{tabular}{ccc}
		\subfloat[cut off at $r_{min}$ ]{\includegraphics[width=0.33\columnwidth]{images/C/C2.png}} 
		\subfloat[cut off at $r_2$ ]{\includegraphics[width=0.33\columnwidth]{images/C/C1.png}}
		\subfloat[double disk ]{\includegraphics[width=0.33\columnwidth]{images/C/C3.png}}
	\end{tabular}
	\caption{\small \label{fig6} Lensing images for case C, for an observer at $\theta=90^o$. }
\end{figure}

Finally in Figure \ref{fig8} we present the double disk scenario as viewed from  $5^o$ and for $88^o$. 
 \begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[$\theta=5^o$ ]{\includegraphics[width=0.3\columnwidth]{images/C/PS0,75-5.00-640x640-Equirectangular.png}} 
		\subfloat[$\theta=88^o$ ]{\includegraphics[width=0.3\columnwidth]{images/C/PS0,75-88.00-640x640-Equirectangular.png}}\\
		\subfloat[$\theta=5^o$ (far away) ]{\includegraphics[width=0.3\columnwidth]{images/C/C_Faraway_A10_5.png}}
		\subfloat[$\theta=88^o$ (far away) ]{\includegraphics[width=0.3\columnwidth]{images/C/C_Faraway_A10_88.png}}
	\end{tabular}
	\caption{\small \label{fig7} Lensing images for case C, for an observer at $r_{circ}=15M_{ADM}$ (top panels), and for and observer at  $r_{circ}=75M_{ADM}$ (bottom panels). }
\end{figure}



\subsection{Case D}

Case D is representative of solutions with a pair of light rings (LRs) -- one stable and one unstable. These solutions are not believed to be astrophysically relevant, since the presence of a stable light ring leads to an instability~\cite{Cunha:2022gde}. Nonetheless, it is instructive to understand what would be the influence of such light rings on the lensing images.

As discussed in \cite{Delgado:2021jxd}, in the region between two LRs no timelike orbits can be found. The position of the stable (unstable) LR is represented in Figure \ref{fig2} by a green (red) vertical line.  From Figure \ref{fig3} we see that the minimum of the angular velocity falls between the two LRs. For that reason, on the interval $(r_1, r_{min})$ we cannot place any stable accretion disk as we did before. In Figure \ref{fig9} we present the lensing image for solution C, where we have considered only one emission profile (the radial one) with the inner edge at $r_2$. 


 \begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat[$\theta=5^o$ ]{\includegraphics[width=0.3\columnwidth]{images/D/D1_5_A10.png}} 
		\subfloat[$\theta=88^o$ ]{\includegraphics[width=0.3\columnwidth]{images/D/D1_88_A10.png}}
	\end{tabular}
	\caption{\small \label{fig9} Lensing images for case D, for an observer at $r_{circ}=15M_{ADM}$ (top panels).}
\end{figure}

\section{Towards more astrophysical images}

In the previous chapter we showed that with the appropriate choice of the intensity profile, model B  shows striking similarities to the lensing images of a Kerr black hole with a thin accretion disk. This resemblance invites to study this model more in depth, and to prescribe the conditions for a more realistic model.

A major simplification in the images shown in the previous chapter was the omission of redshift effects, which was done in order to make the lensing features solely related to geodesic motion more evident. Introducing redshift effects come from the realization that the intensity $I_0$ measured locally at a source point, will differ from the intensity measured by a far away observer, $I$ (the same happens with the radiation frequency, $\nu$) \cite{Misner2017}:

\begin{align}
	\label{eq_red}
	I= \left(\nu / \nu_0  \right)^3 I_0 \, .
\end{align}

Similarly to \cite{Cunha:2016bpi}, we consider a zero axial angular momentum\footnote{in relation to spatial infinity} observer (ZAMO). The observer basis  $\{ \hat{e}_{\left(t \right)}, \hat{e}_{\left(r \right)},  \hat{e}_{\left(\theta \right)},  \hat{e}_{\left(\phi \right)} \}$ can be expanded in the coordinate basis  $\{\partial_t,\partial_r,\partial_{\theta},\partial_{\phi}\}$ in such a way that:

\begin{align} \label{eq2}
	\begin{cases}
		&\hat{e}_{\left(\theta \right)} =A^{\theta} \partial_{\theta} \quad, \quad 	\hat{e}_{\left(r \right)} =A^r \partial_r \\
		&\hat{e}_{\left(\phi \right)} =A^{\phi}\partial_{\phi} \quad ,  \quad	\hat{e}_{\left(t \right)} = \zeta \partial_t + \gamma \partial_{\phi} \\
	\end{cases}
\end{align}

By imposing a Minkowski normalization

\begin{align} \label{eq2}
	\begin{cases}
		&1= \hat{e}_{\left(\theta \right)} \cdot \hat{e}_{\left(\theta \right)} \quad ,  \quad 1= \hat{e}_{\left(\phi \right)} \cdot \hat{e}_{\left(\phi \right)}, \\
		&1= \hat{e}_{\left(r \right)} \cdot \hat{e}_{\left(r \right)} \quad ,  \quad -1= \hat{e}_{\left(t \right)} \cdot \hat{e}_{\left(t \right)}, \\
	\end{cases} ,
\end{align}

\noindent together with the condition $	0= \hat{e}_{\left(r \right)} \cdot \hat{e}_{\left(r \right)}$, we obtain:

\begin{align}
	A^{\theta}=\frac{1}{\sqrt{g_{\theta \theta}}}, \quad 	A^{r}=\frac{1}{\sqrt{g_{rr, }}}, \quad 	A^{\phi}=\frac{1}{\sqrt{g_{\phi \phi}}} ,
\end{align}

\noindent where the sign of the square root was chosen positive, so that at spatial infinity we have the standard orthogonal basis in spherical coordinates. Similarly we get:

\begin{align}
	\gamma = -\frac{g_{tp}}{g_{\phi \phi}} \sqrt{\frac{g_{\phi \phi}}{g_{t \phi}^2 -g_{tt} g_{\phi\phi}}} \, , \quad \zeta=\sqrt{\frac{g_{\phi \phi}}{g_{t \phi}^2 -g_{tt} g_{\phi \phi}}} \, .
\end{align}

For an observer of such type, one can show (see Appendix \ref{App1}) that the intensity measured on the observer's frame, $I$, is related by the intensity measured by a particle in the disk frame, $I_0$, as

\begin{align}
	\label{eq_red1}
	I= \frac{I_0}{\left(1 + z\right)^3} \, , 
\end{align}

\noindent where


\begin{align}\label{eq_red2}
	1+z= \left(\frac{1}{\xi + \gamma \eta_{\phi}} \right)\Bigg|_{\mathcal{O}}  \left(1+\Omega \eta_{\phi}\right) \left(-g_{tt} -2 \Omega g_{t \phi} -\Omega^2 g_{\phi \phi}  \right)^{-1/2} \, .
\end{align}


In Figure \ref{fig_rshift}, left panel, we show the lensing image for model B but now with the redshift effects. Due to the fact that such disks' profiles are only possible for the couter-rotating case, the redshift effects may provide a first selection criteria when trying to distinguish such objects from black holes.

The intensity profile given by Equation \ref{eq_luminosity} is an ad-hoc, and was chosen precisely to highlight the black hole mimicking properties of Proca stars.

On the right panel of Figure \ref{fig_rshift}, we show the lensing image of the same model obtained by assuming a temperature profile analogous to Equation \ref{eq_luminosity}:

\begin{align}
	\label{eq_temperature}
	\begin{cases}
	&\text{inner disk:} \quad T(r)=\frac{r_2}{r^2} \, ,  \\
	&\text{inner disk} \quad T(r)=\mathrm{e}^{-2(r-r_{min})} \, .
	\end{cases}
\end{align}





If we considering a black body emission with the temperature profile shown above, we can see that the results are similar to the ones where we fixed the intensity profile instead.

We make this comparison because it allow us to prescribe a recipe to test the validity of our model in a more physical way: is there a temperature profile that, under astrophysical reasonable considerations, takes an effective form given by Equation \ref{eq_temperature}? The answer to that question could be obtained via General Relativistic Magneto-Hydrodynamic simulations, an analysis that we will consider in future works.


\begin{figure}[H]
	\centering
	\begin{tabular}{cc}
		\subfloat{\includegraphics[width=0.30\columnwidth]{images_rd/PS0,80_88deg_count_HR_rd.png}}
		\subfloat{\includegraphics[width=0.30\columnwidth]{Modelling_T/PS0,80_88deg_count_HR_int1_3_temperature_modelling1.png}}
	\end{tabular}
	\caption{\small \label{fig_rshift} Lensing image for model B with the double disk model, with the effects of redshift taken into account (left panel);  lensing image Lensing image for model B with an accretion disk described by a temperature profile of equivalent to that of Equation \ref{eq_temperature} (right panel).   }
\end{figure}



\appendix
\section{\label{App1}Redshift factor for a ZAMO observer at finite distance}

The redshift factor is defined as \cite{Ellis2009}:

\begin{align}
	1+z=\frac{\nu_0}{\nu} =\frac{\hbar \nu_0 }{\hbar \nu} = \frac{E_0}{E}\, ,
\end{align}

\noindent where, once again, $E_0$ stands for the energy as measured in the frame of the emitting particle, and $E$ is the energy measured by the far away observer.

We have that in the rest frame of the emitting particle, the photon has an energy which is the projection of the photon's 4-momentum $p$ onto the 4-velocity $u$ of the emitting particle:

\begin{align}
	E_0=-\left(p_t u^t +p_{\phi} u^{\phi}  \right) \, .
\end{align}

But, we have that, if $\lambda$ is an affine parameter,

\begin{align} \label{eq_energy}
	u^{\phi} = \frac{d \phi}{d \lambda} = \frac{d \phi}{d t} \frac{d t}{d \lambda}= \Omega u^t \, .
\end{align}

Thus we can write, 

\begin{align}
	E_0= -p_t u^t \left( 1+ \Omega \frac{p_{\phi}}{p_t} \right) \, .
\end{align}

The components $p_t$ and $p_{\phi}$ are, far from the compact object, the photon's energy $E_0$ and the projection of the angular momentum on the z-axis. In other words, the fraction $\frac{p_{\phi}}{p_t}$ is the impact parameter of the photon relative to the z-axis, $\eta_{\phi}$.

Now, using Equation \ref{eq_energy},  we can write the redshift factor as

\begin{align} \label{eq_fact1}
	1+z =E_0/E= \frac{u^t \left(  1+ \Omega \eta_{\phi} \right)}{E} \, .
\end{align}


The component $u^t$ can be put in a more convenient way using the condition $u^{\mu}u_{\mu}=-1$:


\begin{align}\label{eq_rd0}
	1+z=-\frac{p_t}{E}\left(1+\Omega \eta_{\phi}\right) \left(-g_{tt} -2 \Omega g_{t \phi} -\Omega^2 g_{\phi \phi}  \right)^{-1/2}\, .
\end{align}

For an observer at infinity, $E=-p_t$, thus the redshift factor reduces to:

\begin{align}\label{eq_inf}
	1+z=\left(1+\Omega \eta_{\phi}\right) \left(-g_{tt} -2 \Omega g_{t \phi} -\Omega^2 g_{\phi \phi}  \right)^{-1/2}\, .
\end{align}

For a ZAMO observer placed at a finite position, the energy locally measured by the observer can be written as:

\begin{align} \label{eq_E}
	E=&p^{\left(t\right)}=-\left(\hat{e}^{\mu}_{\left( t\right)} p_{\mu}\right)=-\left(\zeta p_t + \gamma p_{\phi} \right) \\
	&= -p_t \left(\zeta +\gamma \eta_{\phi} \right)
\end{align}

Substituting the result \ref{eq_E} into Equation \ref{eq_rd0} we obtain the red-shift formula for a ZAMO observer located at an arbitrary position shown previously:

\begin{align}
	1+z=\left(\frac{1}{\xi + \gamma \eta_{\phi}} \right)\Bigg|_{\mathcal{O}}  \left(1+\Omega \eta_{\phi}\right) \left(-g_{tt} -2 \Omega g_{t \phi} -\Omega^2 g_{\phi \phi}  \right)^{-1/2}
\end{align}




%\section{Geodesic motion and the structure of TCO}
%
%
%\textcolor{red}{(** Perhaps as an appendix **)}
%
%In Figure \ref{fig10} we show, once again, the lensing image for Case B with a double disk, as viewed from the equator. We label 7 different points across the observation image and their corresponding geodesics are represented in Figure \ref{fig11}. By doing so we can see that banana shaped region featured on the lensing image is caused by light rays that first cross the equator from a region where not TCOs are allowed, and then cross the equator again at a point where TCOs exists. 
% \begin{figure}[H]
%	\centering
%	\begin{tabular}{cc}
%	\subfloat{\includegraphics[width=0.45\columnwidth]{images/general/im1.pdf}} 
%	\subfloat{\includegraphics[width=0.45\columnwidth]{images/general/im1_2.pdf}}
%	\end{tabular}
%	\caption{\small \label{fig10}lensing image for Case B with a double disk, as viewed from the equator. The points labeled from 1 to 7 correspond to initial conditions whose trajectories  are represented in Figure \ref{fig11} }
%\end{figure}
%
%
% \begin{figure}[H]
%	\centering
%	\begin{tabular}{c}
%		\subfloat{\includegraphics[width=0.5\columnwidth]{images/general/ex1_b.pdf}}\\
%		\subfloat{\includegraphics[width=0.5\columnwidth]{images/general/im4.pdf}}
%	\end{tabular}
%	\caption{\small \label{fig11} 3D plot of the geodesics corresponding to the 7 initial conditions marked in Figure \ref{fig10}. The red region corresponds to the equatorial areas where stable TCOs are allowed, whereas the black regions correspond to regions where such orbits are not allowed. }
%\end{figure}
	
	

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% References %%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{unsrt}
\bibliography{Refs}

	
\end{document}





























